USM-SED - A Dataset for Polyphonic Sound Event Detection in Urban Sound Monitoring Scenarios

This paper introduces a novel dataset for polyphonic sound event detection in urban sound monitoring use-cases. Based on isolated sounds taken from the FSD50k dataset, 20,000 polyphonic soundscapes are synthesized with sounds being randomly positioned in the stereo panorama using different loudness levels. The paper gives a detailed discussion of possible application scenarios, explains the dataset generation process in detail, and discusses current limitations of the proposed USM-SED dataset.

==> USM-SED (arxiv)/experiments.txt <==
Models
------

ResNet

Configurations
--------------

Config |  Training        |    Test     | 
1      |  Stems (Model 1) |    Stems    |
2      |                  |    Mix      |
3      |  Mix (Model 2)   |    Stems    |
4      |                  |    Mix      |

- first w/o data aug 
- then w data aug except mixup

==> experiments.txt <==
Models
------

ResNet

Configurations
--------------

Config |  Training        |    Test     | 
1      |  Stems (Model 1) |    Stems    |
2      |                  |    Mix      |
3      |  Mix (Model 2)   |    Stems    |
4      |                  |    Mix      |

- first w/o data aug 
- then w data aug except mixup
